Fourier Neural Operators with rank-1 lattice points and hyperbolic cross

The \emph{Fourier neural operator} (FNO) is a neural network architecture that learns mappings between function spaces. Its efficient implementation is based on the multi-dimensional Fourier transform. By deriving general regularity bounds for the FNO with respect to both the spatial and parametric variables, we prove that the generalization error of the FNO can be improved by replacing spatial tensor product grids with purpose-built rank-1 lattice points, and by using a second lattice carefully constructed as training points in the parametric space. We achieve more accurate and efficient approximations from fewer network parameters, fewer spatial points, and fewer training samples. In addition, the architecture is simplified, because the high-dimensional Fourier transform on rank-1 lattices requires only a \emph{one-dimensional fast Fourier transform}, and we can use a \emph{hyperbolic cross} frequency index set with lattice points. We demonstrate the benefits of our \emph{lattice-based hyperbolic-cross FNOs} for an elliptic PDE on the torus.

==> data_files/hyperbolic_errors_parameter_count.txt <==
params mean std
10434 0.07146260738372803289 0.004232932031943902832
22722 0.03173091076314449310 0.0006342909283201135159
35010 0.0287335518747568116 0.0004681858620417028629

==> data_files/hyperbolic_normal_errors_parameter_count.txt <==
params mean std
10434 0.06372635252773762 0.001539378598119603208
22722 0.03227877616882324219 0.0008909767492712918503
35010 0.03016667664051055769 0.001503482188629236141

==> data_files/hyperbolic_normal_timings.txt <==
M mean std
1 3.834425906944275084e+03 2.066101339301817745e+02
3 3.854111843967437835e+03 2.594488339023563981e+02
5 4.089554433298110780e+03 2.185331021559561009e+02
7 3.910973067712783632e+03 2.510428751011380939e+02
9 4.039307108116149720e+03 2.524400074372021550e+02

==> data_files/hyperbolic_timings.txt <==
M mean std
1 3.490577920818328948e+03 3.490577920818328948e+02
3 3.667537279796600160e+03 1.903712409017284699e+02
5 3.844779875850677399e+03 1.937014710323686870e+02
7 3.704419173192977723e+03 2.388341527271814755e+02
9 3.838228196620941162e+03 1.983413772025675996e+02


==> data_files/lattice_errors_parameter_count.txt <==
params mean std
10434 0.07141028493642806 0.0002832375453016225
51394 0.02804519273340702 0.0010185916800269639
125122 0.026279835030436516 0.0004644201369176818
231618 0.026526737585663797 0.0002696833083543469
370882 0.026273646950721742 0.00034668522036777975

==> data_files/lattice_timings.txt <==
M mean std
1 3.716559689140319733e+03 6.393179276279277445e+01
3 4.131396846771240234e+03 2.134511216291982407e+02
5 4.850132329750061217e+03 2.244219549529869369e+02
7 5.484388123559951964e+03 3.545097565300334281e+02
9 6.669181732702255431e+03 2.695904485499447105e+02

==> data_files/normal_errors_parameter_count.txt <==
params mean std
10434 0.06342553198337555487 0.001539378598119603208
51394 0.02884427737444639 0.0006866054665191130167
125122 0.02720378478989005 0.0003170518022693128
231618 0.02741402853280305 0.0003351145822912003
370882 0.02743128826841711 0.0005821199603364123

==> data_files/normal_timings.txt <==
M mean std
1 4.053483954381942567e+03 1.138423010288250197e+02
3 4.401836281299591064e+03 1.099200251569043871e+02
5 5.067493623733520508e+03 2.948856172703095240e+02
7 6.048092209863662902e+03 2.582534179432500423e+02
9 7.092084230613708314e+03 2.913210674639029776e+02
